Proof of Swarm Based Ensemble Learning for Federated Learning Applications

Ensemble learning combines results from multiple machine learning models in order to provide a better and optimised predictive model with reduced bias, variance and improved predictions. However, in federated learning it is not feasible to apply centralised ensemble learning directly due to privacy concerns. Hence, a mechanism is required to combine results of local models to produce a global model. Most distributed consensus algorithms, such as Byzantine fault tolerance (BFT), do not normally perform well in such applications. This is because, in such methods predictions of some of the peers are disregarded, so a majority of peers can win without even considering other peers' decisions. Additionally, the confidence score of the result of each peer is not normally taken into account, although it is an important feature to consider for ensemble learning. Moreover, the problem of a tie event is often left un-addressed by methods such as BFT. To fill these research gaps, we propose PoSw (Proof of Swarm), a novel distributed consensus algorithm for ensemble learning in a federated setting, which was inspired by particle swarm based algorithms for solving optimisation problems. The proposed algorithm is theoretically proved to always converge in a relatively small number of steps and has mechanisms to resolve tie events while trying to achieve sub-optimum solutions. We experimentally validated the performance of the proposed algorithm using ECG classification as an example application in healthcare, showing that the ensemble learning model outperformed all local models and even the FL-based global model. To the best of our knowledge, the proposed algorithm is the first attempt to make consensus over the output results of distributed models trained using federated learning.

==> Proof of Swarm for FL/figures/Data/round.csv <==
sample,rounds
0,0
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,5
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0
18,0
19,0
20,0
21,0
22,0
23,0
24,0
25,0
26,0
27,0
28,0
29,0
30,0
31,0
32,0
33,0
34,0
35,0
36,0
37,0
38,2
39,0
40,0
41,0
42,0
43,0
44,0
45,2
46,0
47,0
48,0
49,0
50,0
51,2
52,0
53,2
54,0
55,0
56,0
57,0
58,0
59,0
60,0
61,0
62,0
63,0
64,0
65,0
66,0
67,0
68,0
69,0
70,0
71,0
72,0
73,0
74,0
75,0
76,0
77,0
78,0
79,0
80,0
81,0
82,0
83,0
84,0
85,0
86,0
87,0
88,0
89,2
90,0
91,0
92,0
93,0
94,0
95,2
96,0
97,0
98,0
99,0
100,0
101,0
102,0
103,0
104,0
105,2
106,0
107,0
108,0
109,0
110,0
111,0
112,0
113,0
114,0
115,0
116,0
117,0
118,0
119,0
120,0
121,0
122,0
123,0
124,0
125,0
126,0
127,0
128,0
129,0
130,0
131,0
132,0
133,2
134,0
135,0
136,0
137,0
138,0
139,0
140,0
141,0
142,0
143,0
144,0
145,0
146,0
147,0
148,0
149,0
150,0
151,0
152,0
153,0
154,0
155,0
156,0
157,0
158,0
159,0
160,0
161,0
162,0
163,0
164,0
165,0
166,0
167,0
168,0
169,0
170,0
171,2
172,0
173,0
174,0
175,2
176,0
177,0
178,0
179,0
180,0
181,0
182,0
183,0
184,0
185,0
186,0
187,5
188,0
189,0
190,0
191,0
192,0
193,0
194,0
195,0
196,0
197,0
198,2
199,0
200,0
201,0
202,0
203,0
204,0
205,0
206,0
207,0
208,0
209,0
210,0
211,0
212,0
213,0
214,0
215,0
216,0
217,0
218,0
219,0
220,2
221,0
222,0
223,0
224,0
225,0
226,0
227,0
228,0
229,0
230,0
231,0
232,0
233,0
234,0
235,0
236,0
237,0
238,0
239,2
240,0
241,0
242,0
243,0
244,0
245,2
246,0
247,0
248,0
249,0
250,0
251,0
252,2
253,0
254,0
255,0
256,0
257,0
258,0
259,0
260,0
261,0
262,0
263,0
264,0
265,0
266,0
267,0
268,0
269,0
270,0
271,0
272,0
273,0
274,0
275,0
276,0
277,2
278,0
279,0
280,0
281,0
282,0
283,0
284,0
285,0
286,0
287,0
288,2
289,0
290,0
291,0
292,0
293,0
294,0
295,0
296,0
297,0
298,0
299,0
300,0
301,0
302,0
303,0
304,0
305,5
306,0
307,0
308,0
309,0
310,0
311,0
312,0
313,0
314,0
315,0
316,0
317,0
318,0
319,0
320,0
321,0
322,0
323,0
324,0
325,0
326,0
327,0
328,0
329,0
330,0
331,0
332,0
333,0
334,0
335,0
336,0
337,0
338,0
339,0
340,0
341,0
342,0
343,0
344,0
345,0
346,0
347,0
348,0
349,0
350,0
351,2
352,0
353,0
354,0
355,0
356,0
357,0
358,0
359,0
360,0
361,0
362,0
363,5
364,0
365,0
366,0
367,0
368,0
369,0
370,0
371,0
372,0
373,2
374,0
375,0
376,0
377,0
378,2
379,0
380,0
381,0
382,0
383,0
384,0
385,0
386,2
387,0
388,0
389,0
390,0
391,0
392,0
393,0
394,0
395,0
396,0
397,0
398,0
399,0
400,0
401,0
402,0
403,0
404,0
405,0
406,0
407,0
408,0
409,0
410,0
411,0
412,0
413,0
414,0
415,0
416,0
417,0
418,0
419,0
420,2
421,0
422,0
423,0
424,0
425,0
426,0
427,0
428,0
429,0
430,0
431,0
432,0
433,0
434,0
435,0
436,0
437,0
438,0
439,0
440,0
441,0
442,0
443,2
444,0
445,0
446,0
447,0
448,0
449,0
450,0
451,0
452,0
453,0
454,0
455,0
456,0
457,0
458,0
459,0
460,0
461,0
462,0
463,2
464,0
465,0
466,0
467,0
468,0
469,0
470,0
471,0
472,0
473,0
474,0
475,0
476,0
477,0
478,0
479,0
480,0
481,0
482,0
483,0
484,0
485,0
486,0
487,0
488,0
489,0
490,0
491,0
492,0
493,0
494,0
495,0
496,0
497,0
498,0
499,2
500,0
501,0
502,5
503,0
504,0
505,0
506,0
507,0
508,0
509,0
510,0
511,0
512,0
513,0
514,20
515,0
516,2
517,0
518,0
519,0
520,0
521,0
522,0
523,0
524,0
525,0
526,0
527,0
528,0
529,0
530,0
531,0
532,0
533,0
534,0
535,0
536,0
537,0
538,0
539,0
540,0
541,0
542,0
543,0
544,0
545,0
546,0
547,0
548,0
549,0
550,0
551,0
552,0
553,0
554,0
555,0
556,0
557,0
558,0
559,0
560,0
561,0
562,2
563,0
564,0
565,0
566,0
567,0
568,0
569,2
570,0
571,0
572,0
573,2
574,0
575,2
576,0
577,0
578,0
579,0
580,0
581,2
582,0
583,0
584,0
585,2
586,0
587,0
588,0
589,0
590,0
591,0
592,0
593,0
594,0
595,0
596,0
597,0
598,0
599,0
600,0
601,0
602,0
603,0
604,0
605,0
606,0
607,0
608,0
609,0
610,0
611,0
612,0
613,0
614,0
615,0
616,0
617,0
618,0
619,0
620,0
621,0
622,0
623,0
624,0
625,0
626,0
627,0
628,0
629,0
630,0
631,0
632,0
633,0
634,0
635,0
636,2
637,0
638,0
639,0
640,0
641,0
642,0
643,0
644,0
645,0
646,0
647,0
648,2
649,0
650,0
651,0
652,2
653,2
654,0
655,0
656,0
657,0
658,0
659,0
660,0
661,0
662,0
663,0
664,0
665,0
666,0
667,0
668,0
669,0
670,0
671,0
672,0
673,0
674,0
675,0
676,0
677,0
678,0
679,0
680,0
681,0
682,0
683,0
684,0
685,0
686,0
687,0
688,0
689,0
690,0
691,0
692,0
693,0
694,0
695,0
696,0
697,0
698,2
699,0
700,0
701,0
702,0
703,0
704,0
705,0
706,0
707,0
708,0
709,0
710,0
711,0
712,0
713,0
714,0
715,0
716,0
717,0
718,0
719,0
720,0
721,0
722,0
723,0
724,0
725,0
726,0
727,0
728,2
729,0
730,0
731,0
732,0
733,0
734,0
735,0
736,0
737,0
738,2
739,2
740,0
741,0
742,0
743,0
744,0
745,0
746,0
747,0
748,0
749,0
750,2
751,0
752,2
753,2
754,0
755,0
756,0
757,0
758,0
759,2
760,0
761,0
762,0
763,2
764,0
765,0
766,0
767,0
768,0
769,0
770,0
771,0
772,0
773,0
774,2
775,2
776,0
777,0
778,0
779,0
780,0
781,2
782,0
783,0
784,0
785,0
786,0
787,0
788,0
789,0
790,0
791,0
792,2
793,0
794,0
795,2
796,0
797,0
798,0
799,0
800,0
801,0
802,0
803,0
804,0
805,0
806,2
807,0
808,0
809,0
810,0
811,0
812,0
813,0
814,0
815,0
816,0
817,0
818,0
819,0
820,0
821,0
822,0
823,0
824,0
825,0
826,0
827,0
828,0
829,0
830,0
831,0
832,0
833,0
834,0
835,0
836,0
837,0
838,0
839,0
840,0
841,0
842,0
843,0
844,0
845,0
846,0
847,0
848,0
849,0
850,0
851,0
852,0
853,0
854,0
855,0
856,0
857,0
858,0
859,0
860,0
861,0
862,0
863,0
864,0
865,0
866,0
867,0
868,0
869,0
870,0
871,0
872,0
873,0
874,0
875,2
876,0
877,0
878,0
879,0
880,2
881,2
882,0
883,0
884,0
885,0
886,0
887,0
888,0
889,0
890,0
891,0
892,0
893,0
894,0
895,0
896,0
897,0
898,0
899,0
900,0
901,0
902,0
903,0
904,0
905,0
906,0
907,0
908,0
909,2
910,0
911,0
912,0
913,0
914,0
915,0
916,0
917,0
918,0
919,0
920,2
921,2
922,0
923,0
924,0
925,0
926,0
927,0
928,0
929,0
930,2
931,0
932,0
933,0
934,0
935,0
936,0
937,0
938,0
939,0
940,0
941,0
942,0
943,0
944,0
945,0
946,0
947,0
948,0
949,0
950,0
951,0
952,0
953,0
954,0
955,0
956,0
957,0
958,0
959,0
960,0
961,0
962,0
963,0
964,0
965,0
966,0
967,0
968,0
969,0
970,0
971,0
972,0
973,0
974,0
975,0
976,0
977,2
978,0
979,0
980,0
981,0
982,2
983,0
984,0
985,2
986,0
987,0
988,0
989,0
990,0
991,0
992,0
993,0
994,0
995,0
996,0
997,0
998,0
999,0


==> Proof of Swarm for FL/figures/Data/time.csv <==
sample,time
,0
0,0.8229656
1,0.7955332
2,0.7687007
3,0.7665589
4,0.8004567
5,0.787587
6,0.8130773
7,0.7646977
8,0.8425209
9,0.8617309
10,0.7846619
11,0.7492653
12,0.7452692
13,0.7390888
14,0.7101884
15,0.7109513
16,0.7057579
17,0.7100546
18,0.7104556
19,0.7367766
20,0.7440256
21,0.7528964
22,0.737564
23,0.7057296
24,0.7099988
25,0.7100585
26,0.7093725
27,0.7038551
28,0.708538
29,0.7037809
30,0.7212588
31,0.7097161
32,0.7119382
33,0.7072406
34,0.7078196
35,0.7087959
36,0.7076137
37,0.6972423
38,0.7020606
39,0.7270537
40,0.6983313
41,0.713174
42,0.7478214
43,0.7499404
44,0.7626615
45,0.7240683
46,0.7148174
47,0.7158152
48,0.70516
49,0.7152838
50,0.7174358
51,0.7138522
52,0.7067849
53,0.7164624
54,0.7117993
55,0.7146109
56,0.7067402
57,0.7152392
58,0.702329
59,0.7097945
60,0.7156528
61,0.7109457
62,0.7134849
63,0.7088633
64,0.7471962
65,0.7628846
66,0.8431671
67,0.7912037
68,0.713325
69,0.7001155
70,0.7107829
71,0.6998125
72,0.7058216
73,0.7248858
74,0.7094864
75,0.6995811
76,0.7081145
77,0.7032615
78,0.7295838
79,0.7051197
80,0.7176119
81,0.7089534
82,0.7113189
83,0.7049781
84,0.7052066
85,0.7000253
86,0.7390511
87,0.7498445
88,0.9182613
89,0.7083189
90,0.7219415
91,0.7052118
92,0.7055109
93,0.7030539
94,0.7181188
95,0.7070053
96,0.7128766
97,0.7027606
98,0.7069372
99,0.7006832
100,0.7097705
101,0.7152195
102,0.7067542
103,0.7020844
104,0.7095539
105,0.703525
106,0.7035304
107,0.7025856
108,0.758246
109,0.7477934
110,0.7436557
111,0.7450228
112,0.7104338
113,0.7075933
114,0.7085375
115,0.7138769
116,0.7090556
117,0.7114696
118,0.7021226
119,0.7131955
120,0.7054052
121,0.7118741
122,0.7097354
123,0.7130889
124,0.7044151
125,0.7103733
126,0.7019407
127,0.7138907
128,0.7034712
129,0.7103974
130,0.7066127
131,0.7648974
132,0.7477815
133,0.7614589
134,0.7134265
135,0.7042067
136,0.7406419
137,0.7105238
138,0.7074274
139,0.7103053
140,0.7107345
141,0.7107025
142,0.7205255
143,0.8121495
144,0.8072692
145,0.7401446
146,0.7623842
147,0.7519197
148,0.7411789
149,0.7473215
150,0.7658099
151,0.7383317
152,0.7542204
153,0.7440439
154,0.7717778
155,0.7419977
156,0.771367
157,0.7551884
158,0.7478717
159,0.7355942
160,0.7432087
161,0.7416183
162,0.7333971
163,0.7321586
164,0.7328013
165,0.7285387
166,0.7388795
167,0.7285897
168,0.7330144
169,0.7337319
170,0.7332432
171,0.7388469
172,0.7289711
173,0.7345236
174,0.7899138
175,0.7835121
176,0.7914087
177,0.7429336
178,0.7418656
179,0.738754
180,0.7320133
181,0.7375933
182,0.7386893
183,0.7471939
184,0.7301614
185,0.7285761
186,0.7337334
187,0.7294825
188,0.737879
189,0.7319267
190,0.7338623
191,0.7410941
192,0.7250937
193,0.7426052
194,0.733478
195,0.7583036
196,0.7697787
197,0.7842341
198,0.7618103
199,0.7298683
200,0.7395996
201,0.7393475
202,0.7355366
203,0.7457914
204,0.7392905
205,0.7325015
206,0.7391114
207,0.7272823
208,0.7340168
209,0.7287576
210,0.7414573
211,0.7337221
212,0.7295242
213,0.728524
214,0.7403972
215,0.7405225
216,0.7331577
217,0.7620672
218,0.7734912
219,0.7822766
220,0.7528646
221,0.7331767
222,0.7361623
223,0.753474
224,0.7247278
225,0.7616193
226,0.7411101
227,0.7890804
228,0.7737634
229,0.8213187
230,0.8230145
231,0.8253811
232,0.7473883
233,0.7404937
234,0.710489
235,0.7190396
236,0.7222409
237,0.7316808
238,0.7407694
239,0.8485389
240,0.8001729
241,0.7822738
242,0.7455057
243,0.7527855
244,0.7557021
245,0.779519
246,0.7664217
247,0.7192069
248,0.7156236
249,0.7243355
250,0.7241618
251,0.7163124
252,0.7801275
253,0.7511105
254,0.7917618
255,0.7209533
256,0.7097964
257,0.7255439
258,0.7264976
259,0.7421603
260,0.7690461
261,0.7486997
262,0.7438087
263,0.7674705
264,0.7245131
265,0.7152287
266,0.7173927
267,0.7109984
268,0.7189783
269,0.7384574
270,0.7789474
271,0.7222579
272,0.7264871
273,0.7651343
274,0.8156458
275,0.7547471
276,0.7383041
277,0.7432057
278,0.7352933
279,0.7331559
280,0.733659
281,0.7738297
282,0.9469945
283,0.7839171
284,0.7444951
285,0.7308227
286,0.723994
287,0.7311594
288,0.7432809
289,0.7342577
290,0.743128
291,0.7297671
292,0.7349712
293,0.7347694
294,0.8027617
295,0.7447946
296,0.7313221
297,0.7390895
298,0.7317738
299,0.7335445
300,0.7344498
301,0.7359084
302,0.757886
303,0.7980352
304,0.7638611
305,0.7734012
306,0.7321106
307,0.7451327
308,0.7225031
309,0.7363511
310,0.7316045
311,0.798258
312,0.7804439
313,0.9467945
314,0.746281
315,0.7175458
316,0.7158937
317,0.7295187
318,0.7334944
319,0.845793
320,0.7792431
321,0.8197101
322,0.8100798
323,0.8454302
324,0.7937568
325,0.7728388
326,0.7550625
327,0.8418532
328,0.7194709
329,0.7247924
330,0.7239416
331,0.7040306
332,0.7184141
333,0.711585
334,0.7143576
335,0.7108502
336,0.7256307
337,0.7115915
338,0.7207066
339,0.7109271
340,0.7155091
341,0.7124832
342,0.7193365
343,0.7129633
344,0.7215653
345,0.7597229
346,0.7617362
347,0.7570445
348,0.7229037
349,0.716267
350,0.7184575
351,0.7154355
352,0.7239738
353,0.711009
354,0.7175559
355,0.7187736
356,0.7087837
357,0.7194263
358,0.7156221
359,0.7269078
360,0.7101274
361,0.7256781
362,0.7139293
363,0.7232585
364,0.7271021
365,0.7206368
366,0.7117258
367,0.7585805
368,0.7595619
369,0.7752766
370,0.7147654
371,0.7256128
372,0.7119394
373,0.7177162
374,0.7233065
375,0.7327937
376,0.7083925
377,0.7129435
378,0.7144595
379,0.7244655
380,0.7340502
381,0.719581
382,0.7119273
383,0.7134648
384,0.7098296
385,0.7172822
386,0.7315037
387,0.7134809
388,0.7118883
389,0.7589818
390,0.7832903
391,0.7626839
392,0.7163451
393,0.7196466
394,0.7151907
395,0.7156603
396,0.7195802
397,0.7127767
398,0.7458275
399,0.7095492
400,0.7224799
401,0.7108346
402,0.7203323
403,0.7377561
404,0.7192643
405,0.7165911
406,0.7213882
407,0.7124208
408,0.7174654
409,0.716418
410,0.7268606
411,0.7558673
412,0.7645596
413,0.7617967
414,0.7233085
415,0.7156353
416,0.7192085
417,0.7202347
418,0.724288
419,0.7185861
420,0.7151254
421,0.7184908
422,0.721171
423,0.7230135
424,0.7124313
425,0.7266027
426,0.7171046
427,0.7189704
428,0.7072608
429,0.7230233
430,0.7140072
431,0.7258016
432,0.7183745
433,0.7702878
434,0.745489
435,0.7604168
436,0.7260097
437,0.7184991
438,0.7136892
439,0.7120048
440,0.7185441
441,0.7204975
442,0.7122814
443,0.7160174
444,0.7114691
445,0.7240136
446,0.7149366
447,0.7255498
448,0.7115269
449,0.7090523
450,0.7168552
451,0.7189341
452,0.7164096
453,0.7134396
454,0.7182978
455,0.7397062
456,0.7483013
457,0.7589529
458,0.7455067
459,0.7202173
460,0.7264468
461,0.7176476
462,0.7209344
463,0.7121593
464,0.7235251
465,0.7133849
466,0.7146588
467,0.7147342
468,0.7241736
469,0.7190342
470,0.7172065
471,0.7110687
472,0.7234089
473,0.7112387
474,0.7251936
475,0.7115402
476,0.7167088
477,0.7396481
478,0.746113
479,0.7569828
480,0.7380938
481,0.9077608
482,0.7130437
483,0.7203242
484,0.7142648
485,0.7641477
486,0.7203454
487,0.7238598
488,0.7190085
489,0.7214653
490,0.7108811
491,0.7201513
492,0.7157382
493,0.7207042
494,0.7099039
495,0.7187051
496,0.7078552
497,0.7173702
498,0.7122067
499,0.7682974
500,0.7704593
501,0.7612568
502,0.7329365
503,0.7199269
504,0.7087388
505,0.7159002
506,0.7107735
507,0.7178528
508,0.7165035
509,0.7270362
510,0.711646
511,0.723974
512,0.7109809
513,0.7195797
514,0.716599
515,0.7333554
516,0.7108955
517,0.7220135
518,0.7080021
519,0.7162804
520,0.7159037
521,0.7503272
522,0.7588979
523,0.7590829
524,0.7385548
525,0.7168624
526,0.7159224
527,0.7140373
528,0.7149184
529,0.7143734
530,0.7247104
531,0.7101587
532,0.7161431
533,0.7111317
534,0.7226372
535,0.7176113
536,0.7248377
537,0.7331504
538,0.7515852
539,0.7238435
540,0.7292115
541,0.7177408
542,0.7314885
543,0.7863829
544,0.81732
545,0.8023363
546,0.8227522
547,0.7736278
548,0.8302954
549,0.8580425
550,0.7506235
551,0.8140763
552,0.8576415
553,0.8018028
554,0.8022899
555,0.9520264
556,0.754055
557,0.7728643
558,0.7499792
559,0.7219762
560,0.7306759
561,0.720769
562,0.7216973
563,0.765618
564,0.7693154
565,0.8249894
566,0.7904876
567,0.8018016
568,0.8229956
569,0.7693144
570,0.7164448
571,0.7176909
572,0.757326
573,0.776273
574,0.7142091
575,0.8128368
576,0.8324068
577,0.758219
578,0.7272153
579,0.9456068
580,0.7769803
581,0.7816126
582,0.7626945
583,0.7209887
584,0.7756342
585,0.7461084
586,0.7719923
587,0.7349106
588,0.7333158
589,0.7242457
590,0.7238965
591,0.8235435
592,0.7992899
593,0.8542742
594,0.9707829
595,0.9022584
596,0.9066075
597,0.8936831
598,0.8799739
599,0.8217551
600,0.8689977
601,0.7588333
602,0.7924186
603,0.856626
604,0.7742
605,0.8933457
606,0.7620162
607,0.718546
608,0.7251483
609,0.7140838
610,0.7261053
611,0.7149945
612,0.7330598
613,0.7458524
614,0.7301129
615,0.7745025
616,0.7512213
617,0.785553
618,0.7734791
619,0.7814141
620,0.7909398
621,1.0288193
622,0.7882034
623,0.7776551
624,0.8085201
625,0.7802592
626,0.7812031
627,0.755711
628,0.8031994
629,0.7736087
630,0.717531
631,0.8546698
632,0.7223583
633,0.8174484
634,0.734059
635,0.7375258
636,0.723376
637,0.7171484
638,0.718951
639,0.7343613
640,0.7280129
641,0.7457084
642,0.7119415
643,0.7284981
644,0.7157493
645,0.7259745
646,0.7658487
647,0.7738024
648,0.8002933
649,0.73724
650,0.9133793
651,0.7616506
652,0.739386
653,0.7430349
654,0.7591214
655,0.7407905
656,0.7285977
657,0.7331887
658,0.7409223
659,0.7185384
660,0.76941
661,0.7248161
662,0.7187862
663,0.7525145
664,0.9196687
665,0.8834763
666,0.7763586
667,0.7922326
668,0.751972
669,0.7764936
670,0.7490769
671,0.7458076
672,0.7739877
673,0.7800974
674,0.7454138
675,0.8081226
676,0.736719
677,0.8906056
678,0.7220219
679,0.7143275
680,0.7183758
681,0.7146676
682,0.7128734
683,0.7200884
684,0.712913
685,0.7193434
686,0.7168141
687,0.7217697
688,0.752523
689,0.9477357
690,0.8281416
691,0.7985816
692,0.7801139
693,0.7316799
694,0.713825
695,0.8260084
696,0.7157876
697,0.760161
698,0.7637697
699,0.7711372
700,0.7665311
701,0.7314036
702,0.752304
703,0.764176
704,0.7493217
705,0.75663
706,0.7294657
707,0.735063
708,0.7875525
709,0.7697955
710,0.7608087
711,0.755963
712,0.7513938
713,0.7971483
714,0.7961475
715,0.8200702
716,0.7848583
717,0.8223718
718,0.880165
719,0.8050886
720,0.8090827
721,0.8972554
722,0.7527912
723,0.7476295
724,0.7313957
725,0.7795234
726,0.7225028
727,0.7121411
728,0.7248132
729,0.7566252
730,0.7754205
731,0.7729108
732,0.7266151
733,0.7245192
734,0.723991
735,0.7322288
736,0.7264473
737,0.7255456
738,0.7337638
739,0.7277703
740,0.7357137
741,0.7248263
742,0.7236793
743,0.7461257
744,0.7761569
745,0.7359476
746,0.7227005
747,0.7522591
748,0.7939558
749,0.7832484
750,0.8176057
751,0.8315452
752,0.7915335
753,0.8740579
754,0.8778774
755,0.9693044
756,0.9457857
757,0.8914833
758,1.0384752
759,1.0468662
760,0.9273142
761,0.994851
762,0.9430581
763,0.9621788
764,0.9411788
765,0.880376
766,0.8529197
767,0.823231
768,0.9035549
769,0.8803855
770,0.9123368
771,0.7679956
772,0.7736178
773,0.7651341
774,0.7965842
775,0.7654515
776,0.7764793
777,0.7627669
778,0.7694927
779,0.7721107
780,0.7912952
781,0.7674246
782,0.7777951
783,0.7738977
784,0.7720368
785,0.772945
786,0.7660311
787,0.7678154
788,0.7983632
789,0.8024698
790,0.8002942
791,0.7739077
792,0.7767447
793,0.7670109
794,0.7675032
795,0.7653256
796,0.7829926
797,0.7550199
798,0.7739944
799,0.7604022
800,0.7660273
801,0.7960645
802,0.767489
803,0.7725126
804,0.7697346
805,0.7639731
806,0.7647927
807,0.770558
808,0.7607093
809,0.8343728
810,0.8102441
811,0.8133469
812,0.7737318
813,0.7709643
814,0.7626571
815,0.7681191
816,0.7586875
817,0.7702248
818,0.7631608
819,0.7685358
820,0.7563301
821,0.7673102
822,0.7660818
823,0.7715529
824,0.7703219
825,0.7682511
826,0.7575868
827,0.7721125
828,0.7630468
829,0.7887878
830,0.8045227
831,0.8036095
832,0.797399
833,0.7642222
834,0.7676085
835,0.7622245
836,0.7688962
837,0.7700157
838,0.767751
839,0.764795
840,0.7720189
841,0.7669918
842,0.7647716
843,0.7672347
844,0.779675
845,0.7628511
846,0.7696317
847,0.7638592
848,0.7882096
849,0.7897041
850,0.8931799
851,0.8005654
852,0.8305385
853,0.7676655
854,0.7683701
855,0.7703438
856,0.7937547
857,0.772353
858,0.8304354
859,0.7678752
860,0.7989383
861,0.8006487
862,0.8018186
863,0.7801914
864,0.7691519
865,0.7677828
866,0.7611439
867,0.7645543
868,0.7672613
869,0.782208
870,0.7912674
871,0.9562529
872,0.8020256
873,0.7897566
874,0.760054
875,0.7805904
876,0.7675691
877,0.772401
878,0.7670599
879,0.7693938
880,0.7647621
881,0.7788565
882,0.7646913
883,0.7688863
884,0.7620642
885,0.7745666
886,0.7673201
887,0.7718995
888,0.7690267
889,0.7734349
890,0.7615482
891,0.836231
892,0.8179434
893,0.7915539
894,0.7774738
895,0.7654727
896,0.7622279
897,0.7717226
898,0.7573141
899,0.7592756
900,0.7723563
901,0.7681926
902,0.7754595
903,0.7557397
904,0.7710349
905,0.7632033
906,0.7749221
907,0.7724813
908,0.7732312
909,0.7671741
910,0.7624724
911,0.7935329
912,0.8120526
913,0.8102717
914,0.7945744
915,0.7629919
916,0.768255
917,0.7711072
918,0.7714183
919,0.7582268
920,0.7740688
921,0.7662445
922,0.7703392
923,0.7641705
924,0.7705171
925,0.7664231
926,0.7785994
927,0.765577
928,0.772912
929,0.7609009
930,0.7581076
931,0.7707903
932,0.8092811
933,0.8100732
934,0.8258757
935,0.7696348
936,0.7671134
937,0.7975257
938,0.7786602
939,0.7761279
940,0.7603449
941,0.763516
942,0.7671145
943,0.7673925
944,0.7608945
945,0.7628923
946,0.7637517
947,0.7757448
948,0.7613649
949,0.7818035
950,0.7648786
951,0.7780351
952,0.7689483
953,0.8314392
954,0.8030893
955,0.8047734
956,0.7657196
957,0.7698202
958,0.7676271
959,0.774376
960,0.7676007
961,0.7611359
962,0.7821257
963,0.7747934
964,0.773025
965,0.7804687
966,0.7646599
967,0.7701062
968,0.7673347
969,0.7614249
970,0.7778737
971,0.7586371
972,0.7720396
973,0.7916651
974,0.7917906
975,0.7974521
976,0.7942818
977,0.7736586
978,0.7695946
979,0.7729861
980,0.7665848
981,0.7628744
982,0.7796092
983,0.7604117
984,0.7631186
985,0.770701
986,0.7673035
987,0.7578736
988,0.7606569
989,0.7761509
990,0.7687223
991,0.7629946
992,0.7639376
993,0.7704625
994,0.7877942
995,0.8040407
996,0.8122163
997,0.7667054
998,0.7624438
999,0.7672486


==> figures/Data/round.csv <==
sample,rounds
0,0
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,5
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0
18,0
19,0
20,0
21,0
22,0
23,0
24,0
25,0
26,0
27,0
28,0
29,0
30,0
31,0
32,0
33,0
34,0
35,0
36,0
37,0
38,2
39,0
40,0
41,0
42,0
43,0
44,0
45,2
46,0
47,0
48,0
49,0
50,0
51,2
52,0
53,2
54,0
55,0
56,0
57,0
58,0
59,0
60,0
61,0
62,0
63,0
64,0
65,0
66,0
67,0
68,0
69,0
70,0
71,0
72,0
73,0
74,0
75,0
76,0
77,0
78,0
79,0
80,0
81,0
82,0
83,0
84,0
85,0
86,0
87,0
88,0
89,2
90,0
91,0
92,0
93,0
94,0
95,2
96,0
97,0
98,0
99,0
100,0
101,0
102,0
103,0
104,0
105,2
106,0
107,0
108,0
109,0
110,0
111,0
112,0
113,0
114,0
115,0
116,0
117,0
118,0
119,0
120,0
121,0
122,0
123,0
124,0
125,0
126,0
127,0
128,0
129,0
130,0
131,0
132,0
133,2
134,0
135,0
136,0
137,0
138,0
139,0
140,0
141,0
142,0
143,0
144,0
145,0
146,0
147,0
148,0
149,0
150,0
151,0
152,0
153,0
154,0
155,0
156,0
157,0
158,0
159,0
160,0
161,0
162,0
163,0
164,0
165,0
166,0
167,0
168,0
169,0
170,0
171,2
172,0
173,0
174,0
175,2
176,0
177,0
178,0
179,0
180,0
181,0
182,0
183,0
184,0
185,0
186,0
187,5
188,0
189,0
190,0
191,0
192,0
193,0
194,0
195,0
196,0
197,0
198,2
199,0
200,0
201,0
202,0
203,0
204,0
205,0
206,0
207,0
208,0
209,0
210,0
211,0
212,0
213,0
214,0
215,0
216,0
217,0
218,0
219,0
220,2
221,0
222,0
223,0
224,0
225,0
226,0
227,0
228,0
229,0
230,0
231,0
232,0
233,0
234,0
235,0
236,0
237,0
238,0
239,2
240,0
241,0
242,0
243,0
244,0
245,2
246,0
247,0
248,0
249,0
250,0
251,0
252,2
253,0
254,0
255,0
256,0
257,0
258,0
259,0
260,0
261,0
262,0
263,0
264,0
265,0
266,0
267,0
268,0
269,0
270,0
271,0
272,0
273,0
274,0
275,0
276,0
277,2
278,0
279,0
280,0
281,0
282,0
283,0
284,0
285,0
286,0
287,0
288,2
289,0
290,0
291,0
292,0
293,0
294,0
295,0
296,0
297,0
298,0
299,0
300,0
301,0
302,0
303,0
304,0
305,5
306,0
307,0
308,0
309,0
310,0
311,0
312,0
313,0
314,0
315,0
316,0
317,0
318,0
319,0
320,0
321,0
322,0
323,0
324,0
325,0
326,0
327,0
328,0
329,0
330,0
331,0
332,0
333,0
334,0
335,0
336,0
337,0
338,0
339,0
340,0
341,0
342,0
343,0
344,0
345,0
346,0
347,0
348,0
349,0
350,0
351,2
352,0
353,0
354,0
355,0
356,0
357,0
358,0
359,0
360,0
361,0
362,0
363,5
364,0
365,0
366,0
367,0
368,0
369,0
370,0
371,0
372,0
373,2
374,0
375,0
376,0
377,0
378,2
379,0
380,0
381,0
382,0
383,0
384,0
385,0
386,2
387,0
388,0
389,0
390,0
391,0
392,0
393,0
394,0
395,0
396,0
397,0
398,0
399,0
400,0
401,0
402,0
403,0
404,0
405,0
406,0
407,0
408,0
409,0
410,0
411,0
412,0
413,0
414,0
415,0
416,0
417,0
418,0
419,0
420,2
421,0
422,0
423,0
424,0
425,0
426,0
427,0
428,0
429,0
430,0
431,0
432,0
433,0
434,0
435,0
436,0
437,0
438,0
439,0
440,0
441,0
442,0
443,2
444,0
445,0
446,0
447,0
448,0
449,0
450,0
451,0
452,0
453,0
454,0
455,0
456,0
457,0
458,0
459,0
460,0
461,0
462,0
463,2
464,0
465,0
466,0
467,0
468,0
469,0
470,0
471,0
472,0
473,0
474,0
475,0
476,0
477,0
478,0
479,0
480,0
481,0
482,0
483,0
484,0
485,0
486,0
487,0
488,0
489,0
490,0
491,0
492,0
493,0
494,0
495,0
496,0
497,0
498,0
499,2
500,0
501,0
502,5
503,0
504,0
505,0
506,0
507,0
508,0
509,0
510,0
511,0
512,0
513,0
514,20
515,0
516,2
517,0
518,0
519,0
520,0
521,0
522,0
523,0
524,0
525,0
526,0
527,0
528,0
529,0
530,0
531,0
532,0
533,0
534,0
535,0
536,0
537,0
538,0
539,0
540,0
541,0
542,0
543,0
544,0
545,0
546,0
547,0
548,0
549,0
550,0
551,0
552,0
553,0
554,0
555,0
556,0
557,0
558,0
559,0
560,0
561,0
562,2
563,0
564,0
565,0
566,0
567,0
568,0
569,2
570,0
571,0
572,0
573,2
574,0
575,2
576,0
577,0
578,0
579,0
580,0
581,2
582,0
583,0
584,0
585,2
586,0
587,0
588,0
589,0
590,0
591,0
592,0
593,0
594,0
595,0
596,0
597,0
598,0
599,0
600,0
601,0
602,0
603,0
604,0
605,0
606,0
607,0
608,0
609,0
610,0
611,0
612,0
613,0
614,0
615,0
616,0
617,0
618,0
619,0
620,0
621,0
622,0
623,0
624,0
625,0
626,0
627,0
628,0
629,0
630,0
631,0
632,0
633,0
634,0
635,0
636,2
637,0
638,0
639,0
640,0
641,0
642,0
643,0
644,0
645,0
646,0
647,0
648,2
649,0
650,0
651,0
652,2
653,2
654,0
655,0
656,0
657,0
658,0
659,0
660,0
661,0
662,0
663,0
664,0
665,0
666,0
667,0
668,0
669,0
670,0
671,0
672,0
673,0
674,0
675,0
676,0
677,0
678,0
679,0
680,0
681,0
682,0
683,0
684,0
685,0
686,0
687,0
688,0
689,0
690,0
691,0
692,0
693,0
694,0
695,0
696,0
697,0
698,2
699,0
700,0
701,0
702,0
703,0
704,0
705,0
706,0
707,0
708,0
709,0
710,0
711,0
712,0
713,0
714,0
715,0
716,0
717,0
718,0
719,0
720,0
721,0
722,0
723,0
724,0
725,0
726,0
727,0
728,2
729,0
730,0
731,0
732,0
733,0
734,0
735,0
736,0
737,0
738,2
739,2
740,0
741,0
742,0
743,0
744,0
745,0
746,0
747,0
748,0
749,0
750,2
751,0
752,2
753,2
754,0
755,0
756,0
757,0
758,0
759,2
760,0
761,0
762,0
763,2
764,0
765,0
766,0
767,0
768,0
769,0
770,0
771,0
772,0
773,0
774,2
775,2
776,0
777,0
778,0
779,0
780,0
781,2
782,0
783,0
784,0
785,0
786,0
787,0
788,0
789,0
790,0
791,0
792,2
793,0
794,0
795,2
796,0
797,0
798,0
799,0
800,0
801,0
802,0
803,0
804,0
805,0
806,2
807,0
808,0
809,0
810,0
811,0
812,0
813,0
814,0
815,0
816,0
817,0
818,0
819,0
820,0
821,0
822,0
823,0
824,0
825,0
826,0
827,0
828,0
829,0
830,0
831,0
832,0
833,0
834,0
835,0
836,0
837,0
838,0
839,0
840,0
841,0
842,0
843,0
844,0
845,0
846,0
847,0
848,0
849,0
850,0
851,0
852,0
853,0
854,0
855,0
856,0
857,0
858,0
859,0
860,0
861,0
862,0
863,0
864,0
865,0
866,0
867,0
868,0
869,0
870,0
871,0
872,0
873,0
874,0
875,2
876,0
877,0
878,0
879,0
880,2
881,2
882,0
883,0
884,0
885,0
886,0
887,0
888,0
889,0
890,0
891,0
892,0
893,0
894,0
895,0
896,0
897,0
898,0
899,0
900,0
901,0
902,0
903,0
904,0
905,0
906,0
907,0
908,0
909,2
910,0
911,0
912,0
913,0
914,0
915,0
916,0
917,0
918,0
919,0
920,2
921,2
922,0
923,0
924,0
925,0
926,0
927,0
928,0
929,0
930,2
931,0
932,0
933,0
934,0
935,0
936,0
937,0
938,0
939,0
940,0
941,0
942,0
943,0
944,0
945,0
946,0
947,0
948,0
949,0
950,0
951,0
952,0
953,0
954,0
955,0
956,0
957,0
958,0
959,0
960,0
961,0
962,0
963,0
964,0
965,0
966,0
967,0
968,0
969,0
970,0
971,0
972,0
973,0
974,0
975,0
976,0
977,2
978,0
979,0
980,0
981,0
982,2
983,0
984,0
985,2
986,0
987,0
988,0
989,0
990,0
991,0
992,0
993,0
994,0
995,0
996,0
997,0
998,0
999,0


==> figures/Data/time.csv <==
sample,time
,0
0,0.8229656
1,0.7955332
2,0.7687007
3,0.7665589
4,0.8004567
5,0.787587
6,0.8130773
7,0.7646977
8,0.8425209
9,0.8617309
10,0.7846619
11,0.7492653
12,0.7452692
13,0.7390888
14,0.7101884
15,0.7109513
16,0.7057579
17,0.7100546
18,0.7104556
19,0.7367766
20,0.7440256
21,0.7528964
22,0.737564
23,0.7057296
24,0.7099988
25,0.7100585
26,0.7093725
27,0.7038551
28,0.708538
29,0.7037809
30,0.7212588
31,0.7097161
32,0.7119382
33,0.7072406
34,0.7078196
35,0.7087959
36,0.7076137
37,0.6972423
38,0.7020606
39,0.7270537
40,0.6983313
41,0.713174
42,0.7478214
43,0.7499404
44,0.7626615
45,0.7240683
46,0.7148174
47,0.7158152
48,0.70516
49,0.7152838
50,0.7174358
51,0.7138522
52,0.7067849
53,0.7164624
54,0.7117993
55,0.7146109
56,0.7067402
57,0.7152392
58,0.702329
59,0.7097945
60,0.7156528
61,0.7109457
62,0.7134849
63,0.7088633
64,0.7471962
65,0.7628846
66,0.8431671
67,0.7912037
68,0.713325
69,0.7001155
70,0.7107829
71,0.6998125
72,0.7058216
73,0.7248858
74,0.7094864
75,0.6995811
76,0.7081145
77,0.7032615
78,0.7295838
79,0.7051197
80,0.7176119
81,0.7089534
82,0.7113189
83,0.7049781
84,0.7052066
85,0.7000253
86,0.7390511
87,0.7498445
88,0.9182613
89,0.7083189
90,0.7219415
91,0.7052118
92,0.7055109
93,0.7030539
94,0.7181188
95,0.7070053
96,0.7128766
97,0.7027606
98,0.7069372
99,0.7006832
100,0.7097705
101,0.7152195
102,0.7067542
103,0.7020844
104,0.7095539
105,0.703525
106,0.7035304
107,0.7025856
108,0.758246
109,0.7477934
110,0.7436557
111,0.7450228
112,0.7104338
113,0.7075933
114,0.7085375
115,0.7138769
116,0.7090556
117,0.7114696
118,0.7021226
119,0.7131955
120,0.7054052
121,0.7118741
122,0.7097354
123,0.7130889
124,0.7044151
125,0.7103733
126,0.7019407
127,0.7138907
128,0.7034712
129,0.7103974
130,0.7066127
131,0.7648974
132,0.7477815
133,0.7614589
134,0.7134265
135,0.7042067
136,0.7406419
137,0.7105238
138,0.7074274
139,0.7103053
140,0.7107345
141,0.7107025
142,0.7205255
143,0.8121495
144,0.8072692
145,0.7401446
146,0.7623842
147,0.7519197
148,0.7411789
149,0.7473215
150,0.7658099
151,0.7383317
152,0.7542204
153,0.7440439
154,0.7717778
155,0.7419977
156,0.771367
157,0.7551884
158,0.7478717
159,0.7355942
160,0.7432087
161,0.7416183
162,0.7333971
163,0.7321586
164,0.7328013
165,0.7285387
166,0.7388795
167,0.7285897
168,0.7330144
169,0.7337319
170,0.7332432
171,0.7388469
172,0.7289711
173,0.7345236
174,0.7899138
175,0.7835121
176,0.7914087
177,0.7429336
178,0.7418656
179,0.738754
180,0.7320133
181,0.7375933
182,0.7386893
183,0.7471939
184,0.7301614
185,0.7285761
186,0.7337334
187,0.7294825
188,0.737879
189,0.7319267
190,0.7338623
191,0.7410941
192,0.7250937
193,0.7426052
194,0.733478
195,0.7583036
196,0.7697787
197,0.7842341
198,0.7618103
199,0.7298683
200,0.7395996
201,0.7393475
202,0.7355366
203,0.7457914
204,0.7392905
205,0.7325015
206,0.7391114
207,0.7272823
208,0.7340168
209,0.7287576
210,0.7414573
211,0.7337221
212,0.7295242
213,0.728524
214,0.7403972
215,0.7405225
216,0.7331577
217,0.7620672
218,0.7734912
219,0.7822766
220,0.7528646
221,0.7331767
222,0.7361623
223,0.753474
224,0.7247278
225,0.7616193
226,0.7411101
227,0.7890804
228,0.7737634
229,0.8213187
230,0.8230145
231,0.8253811
232,0.7473883
233,0.7404937
234,0.710489
235,0.7190396
236,0.7222409
237,0.7316808
238,0.7407694
239,0.8485389
240,0.8001729
241,0.7822738
242,0.7455057
243,0.7527855
244,0.7557021
245,0.779519
246,0.7664217
247,0.7192069
248,0.7156236
249,0.7243355
250,0.7241618
251,0.7163124
252,0.7801275
253,0.7511105
254,0.7917618
255,0.7209533
256,0.7097964
257,0.7255439
258,0.7264976
259,0.7421603
260,0.7690461
261,0.7486997
262,0.7438087
263,0.7674705
264,0.7245131
265,0.7152287
266,0.7173927
267,0.7109984
268,0.7189783
269,0.7384574
270,0.7789474
271,0.7222579
272,0.7264871
273,0.7651343
274,0.8156458
275,0.7547471
276,0.7383041
277,0.7432057
278,0.7352933
279,0.7331559
280,0.733659
281,0.7738297
282,0.9469945
283,0.7839171
284,0.7444951
285,0.7308227
286,0.723994
287,0.7311594
288,0.7432809
289,0.7342577
290,0.743128
291,0.7297671
292,0.7349712
293,0.7347694
294,0.8027617
295,0.7447946
296,0.7313221
297,0.7390895
298,0.7317738
299,0.7335445
300,0.7344498
301,0.7359084
302,0.757886
303,0.7980352
304,0.7638611
305,0.7734012
306,0.7321106
307,0.7451327
308,0.7225031
309,0.7363511
310,0.7316045
311,0.798258
312,0.7804439
313,0.9467945
314,0.746281
315,0.7175458
316,0.7158937
317,0.7295187
318,0.7334944
319,0.845793
320,0.7792431
321,0.8197101
322,0.8100798
323,0.8454302
324,0.7937568
325,0.7728388
326,0.7550625
327,0.8418532
328,0.7194709
329,0.7247924
330,0.7239416
331,0.7040306
332,0.7184141
333,0.711585
334,0.7143576
335,0.7108502
336,0.7256307
337,0.7115915
338,0.7207066
339,0.7109271
340,0.7155091
341,0.7124832
342,0.7193365
343,0.7129633
344,0.7215653
345,0.7597229
346,0.7617362
347,0.7570445
348,0.7229037
349,0.716267
350,0.7184575
351,0.7154355
352,0.7239738
353,0.711009
354,0.7175559
355,0.7187736
356,0.7087837
357,0.7194263
358,0.7156221
359,0.7269078
360,0.7101274
361,0.7256781
362,0.7139293
363,0.7232585
364,0.7271021
365,0.7206368
366,0.7117258
367,0.7585805
368,0.7595619
369,0.7752766
370,0.7147654
371,0.7256128
372,0.7119394
373,0.7177162
374,0.7233065
375,0.7327937
376,0.7083925
377,0.7129435
378,0.7144595
379,0.7244655
380,0.7340502
381,0.719581
382,0.7119273
383,0.7134648
384,0.7098296
385,0.7172822
386,0.7315037
387,0.7134809
388,0.7118883
389,0.7589818
390,0.7832903
391,0.7626839
392,0.7163451
393,0.7196466
394,0.7151907
395,0.7156603
396,0.7195802
397,0.7127767
398,0.7458275
399,0.7095492
400,0.7224799
401,0.7108346
402,0.7203323
403,0.7377561
404,0.7192643
405,0.7165911
406,0.7213882
407,0.7124208
408,0.7174654
409,0.716418
410,0.7268606
411,0.7558673
412,0.7645596
413,0.7617967
414,0.7233085
415,0.7156353
416,0.7192085
417,0.7202347
418,0.724288
419,0.7185861
420,0.7151254
421,0.7184908
422,0.721171
423,0.7230135
424,0.7124313
425,0.7266027
426,0.7171046
427,0.7189704
428,0.7072608
429,0.7230233
430,0.7140072
431,0.7258016
432,0.7183745
433,0.7702878
434,0.745489
435,0.7604168
436,0.7260097
437,0.7184991
438,0.7136892
439,0.7120048
440,0.7185441
441,0.7204975
442,0.7122814
443,0.7160174
444,0.7114691
445,0.7240136
446,0.7149366
447,0.7255498
448,0.7115269
449,0.7090523
450,0.7168552
451,0.7189341
452,0.7164096
453,0.7134396
454,0.7182978
455,0.7397062
456,0.7483013
457,0.7589529
458,0.7455067
459,0.7202173
460,0.7264468
461,0.7176476
462,0.7209344
463,0.7121593
464,0.7235251
465,0.7133849
466,0.7146588
467,0.7147342
468,0.7241736
469,0.7190342
470,0.7172065
471,0.7110687
472,0.7234089
473,0.7112387
474,0.7251936
475,0.7115402
476,0.7167088
477,0.7396481
478,0.746113
479,0.7569828
480,0.7380938
481,0.9077608
482,0.7130437
483,0.7203242
484,0.7142648
485,0.7641477
486,0.7203454
487,0.7238598
488,0.7190085
489,0.7214653
490,0.7108811
491,0.7201513
492,0.7157382
493,0.7207042
494,0.7099039
495,0.7187051
496,0.7078552
497,0.7173702
498,0.7122067
499,0.7682974
500,0.7704593
501,0.7612568
502,0.7329365
503,0.7199269
504,0.7087388
505,0.7159002
506,0.7107735
507,0.7178528
508,0.7165035
509,0.7270362
510,0.711646
511,0.723974
512,0.7109809
513,0.7195797
514,0.716599
515,0.7333554
516,0.7108955
517,0.7220135
518,0.7080021
519,0.7162804
520,0.7159037
521,0.7503272
522,0.7588979
523,0.7590829
524,0.7385548
525,0.7168624
526,0.7159224
527,0.7140373
528,0.7149184
529,0.7143734
530,0.7247104
531,0.7101587
532,0.7161431
533,0.7111317
534,0.7226372
535,0.7176113
536,0.7248377
537,0.7331504
538,0.7515852
539,0.7238435
540,0.7292115
541,0.7177408
542,0.7314885
543,0.7863829
544,0.81732
545,0.8023363
546,0.8227522
547,0.7736278
548,0.8302954
549,0.8580425
550,0.7506235
551,0.8140763
552,0.8576415
553,0.8018028
554,0.8022899
555,0.9520264
556,0.754055
557,0.7728643
558,0.7499792
559,0.7219762
560,0.7306759
561,0.720769
562,0.7216973
563,0.765618
564,0.7693154
565,0.8249894
566,0.7904876
567,0.8018016
568,0.8229956
569,0.7693144
570,0.7164448
571,0.7176909
572,0.757326
573,0.776273
574,0.7142091
575,0.8128368
576,0.8324068
577,0.758219
578,0.7272153
579,0.9456068
580,0.7769803
581,0.7816126
582,0.7626945
583,0.7209887
584,0.7756342
585,0.7461084
586,0.7719923
587,0.7349106
588,0.7333158
589,0.7242457
590,0.7238965
591,0.8235435
592,0.7992899
593,0.8542742
594,0.9707829
595,0.9022584
596,0.9066075
597,0.8936831
598,0.8799739
599,0.8217551
600,0.8689977
601,0.7588333
602,0.7924186
603,0.856626
604,0.7742
605,0.8933457
606,0.7620162
607,0.718546
608,0.7251483
609,0.7140838
610,0.7261053
611,0.7149945
612,0.7330598
613,0.7458524
614,0.7301129
615,0.7745025
616,0.7512213
617,0.785553
618,0.7734791
619,0.7814141
620,0.7909398
621,1.0288193
622,0.7882034
623,0.7776551
624,0.8085201
625,0.7802592
626,0.7812031
627,0.755711
628,0.8031994
629,0.7736087
630,0.717531
631,0.8546698
632,0.7223583
633,0.8174484
634,0.734059
635,0.7375258
636,0.723376
637,0.7171484
638,0.718951
639,0.7343613
640,0.7280129
641,0.7457084
642,0.7119415
643,0.7284981
644,0.7157493
645,0.7259745
646,0.7658487
647,0.7738024
648,0.8002933
649,0.73724
650,0.9133793
651,0.7616506
652,0.739386
653,0.7430349
654,0.7591214
655,0.7407905
656,0.7285977
657,0.7331887
658,0.7409223
659,0.7185384
660,0.76941
661,0.7248161
662,0.7187862
663,0.7525145
664,0.9196687
665,0.8834763
666,0.7763586
667,0.7922326
668,0.751972
669,0.7764936
670,0.7490769
671,0.7458076
672,0.7739877
673,0.7800974
674,0.7454138
675,0.8081226
676,0.736719
677,0.8906056
678,0.7220219
679,0.7143275
680,0.7183758
681,0.7146676
682,0.7128734
683,0.7200884
684,0.712913
685,0.7193434
686,0.7168141
687,0.7217697
688,0.752523
689,0.9477357
690,0.8281416
691,0.7985816
692,0.7801139
693,0.7316799
694,0.713825
695,0.8260084
696,0.7157876
697,0.760161
698,0.7637697
699,0.7711372
700,0.7665311
701,0.7314036
702,0.752304
703,0.764176
704,0.7493217
705,0.75663
706,0.7294657
707,0.735063
708,0.7875525
709,0.7697955
710,0.7608087
711,0.755963
712,0.7513938
713,0.7971483
714,0.7961475
715,0.8200702
716,0.7848583
717,0.8223718
718,0.880165
719,0.8050886
720,0.8090827
721,0.8972554
722,0.7527912
723,0.7476295
724,0.7313957
725,0.7795234
726,0.7225028
727,0.7121411
728,0.7248132
729,0.7566252
730,0.7754205
731,0.7729108
732,0.7266151
733,0.7245192
734,0.723991
735,0.7322288
736,0.7264473
737,0.7255456
738,0.7337638
739,0.7277703
740,0.7357137
741,0.7248263
742,0.7236793
743,0.7461257
744,0.7761569
745,0.7359476
746,0.7227005
747,0.7522591
748,0.7939558
749,0.7832484
750,0.8176057
751,0.8315452
752,0.7915335
753,0.8740579
754,0.8778774
755,0.9693044
756,0.9457857
757,0.8914833
758,1.0384752
759,1.0468662
760,0.9273142
761,0.994851
762,0.9430581
763,0.9621788
764,0.9411788
765,0.880376
766,0.8529197
767,0.823231
768,0.9035549
769,0.8803855
770,0.9123368
771,0.7679956
772,0.7736178
773,0.7651341
774,0.7965842
775,0.7654515
776,0.7764793
777,0.7627669
778,0.7694927
779,0.7721107
780,0.7912952
781,0.7674246
782,0.7777951
783,0.7738977
784,0.7720368
785,0.772945
786,0.7660311
787,0.7678154
788,0.7983632
789,0.8024698
790,0.8002942
791,0.7739077
792,0.7767447
793,0.7670109
794,0.7675032
795,0.7653256
796,0.7829926
797,0.7550199
798,0.7739944
799,0.7604022
800,0.7660273
801,0.7960645
802,0.767489
803,0.7725126
804,0.7697346
805,0.7639731
806,0.7647927
807,0.770558
808,0.7607093
809,0.8343728
810,0.8102441
811,0.8133469
812,0.7737318
813,0.7709643
814,0.7626571
815,0.7681191
816,0.7586875
817,0.7702248
818,0.7631608
819,0.7685358
820,0.7563301
821,0.7673102
822,0.7660818
823,0.7715529
824,0.7703219
825,0.7682511
826,0.7575868
827,0.7721125
828,0.7630468
829,0.7887878
830,0.8045227
831,0.8036095
832,0.797399
833,0.7642222
834,0.7676085
835,0.7622245
836,0.7688962
837,0.7700157
838,0.767751
839,0.764795
840,0.7720189
841,0.7669918
842,0.7647716
843,0.7672347
844,0.779675
845,0.7628511
846,0.7696317
847,0.7638592
848,0.7882096
849,0.7897041
850,0.8931799
851,0.8005654
852,0.8305385
853,0.7676655
854,0.7683701
855,0.7703438
856,0.7937547
857,0.772353
858,0.8304354
859,0.7678752
860,0.7989383
861,0.8006487
862,0.8018186
863,0.7801914
864,0.7691519
865,0.7677828
866,0.7611439
867,0.7645543
868,0.7672613
869,0.782208
870,0.7912674
871,0.9562529
872,0.8020256
873,0.7897566
874,0.760054
875,0.7805904
876,0.7675691
877,0.772401
878,0.7670599
879,0.7693938
880,0.7647621
881,0.7788565
882,0.7646913
883,0.7688863
884,0.7620642
885,0.7745666
886,0.7673201
887,0.7718995
888,0.7690267
889,0.7734349
890,0.7615482
891,0.836231
892,0.8179434
893,0.7915539
894,0.7774738
895,0.7654727
896,0.7622279
897,0.7717226
898,0.7573141
899,0.7592756
900,0.7723563
901,0.7681926
902,0.7754595
903,0.7557397
904,0.7710349
905,0.7632033
906,0.7749221
907,0.7724813
908,0.7732312
909,0.7671741
910,0.7624724
911,0.7935329
912,0.8120526
913,0.8102717
914,0.7945744
915,0.7629919
916,0.768255
917,0.7711072
918,0.7714183
919,0.7582268
920,0.7740688
921,0.7662445
922,0.7703392
923,0.7641705
924,0.7705171
925,0.7664231
926,0.7785994
927,0.765577
928,0.772912
929,0.7609009
930,0.7581076
931,0.7707903
932,0.8092811
933,0.8100732
934,0.8258757
935,0.7696348
936,0.7671134
937,0.7975257
938,0.7786602
939,0.7761279
940,0.7603449
941,0.763516
942,0.7671145
943,0.7673925
944,0.7608945
945,0.7628923
946,0.7637517
947,0.7757448
948,0.7613649
949,0.7818035
950,0.7648786
951,0.7780351
952,0.7689483
953,0.8314392
954,0.8030893
955,0.8047734
956,0.7657196
957,0.7698202
958,0.7676271
959,0.774376
960,0.7676007
961,0.7611359
962,0.7821257
963,0.7747934
964,0.773025
965,0.7804687
966,0.7646599
967,0.7701062
968,0.7673347
969,0.7614249
970,0.7778737
971,0.7586371
972,0.7720396
973,0.7916651
974,0.7917906
975,0.7974521
976,0.7942818
977,0.7736586
978,0.7695946
979,0.7729861
980,0.7665848
981,0.7628744
982,0.7796092
983,0.7604117
984,0.7631186
985,0.770701
986,0.7673035
987,0.7578736
988,0.7606569
989,0.7761509
990,0.7687223
991,0.7629946
992,0.7639376
993,0.7704625
994,0.7877942
995,0.8040407
996,0.8122163
997,0.7667054
998,0.7624438
999,0.7672486

